TreePIN$^{2}$: Tree-Prior Initialized Neural Networks

Fitted decision trees provide predictive knowledge for neural network initialization. We present Tree-Prior Initialized Neural Networks (TreePIN$^{2}$), a method that translates split rules, decision paths and leaf predictions into initial network weights and biases for classification and regression. Sigmoid units encode split responses, hidden units combine them along decision paths, and leaf predictions initialize the output layer. We calibrate split softness using local training margins, sample support and impurity reduction, relating the initial responses to the data at each node. All weights and biases remain trainable, allowing gradient-based optimization to refine the transferred decisions and their combinations. Across six classification and six regression tasks with twenty paired seeds, TreePIN$^{2}$ improves mean initial and early validation performance over initialization baselines on most tasks. After fifty epochs, it achieves the best or tied-best mean validation performance among the six compared methods on ten tasks. Paired ablations show how split calibration and leaf-informed output initialization contribute to the starting predictor and its subsequent learning.

==> README.txt <==
TreePIN2: Tree-Prior Initialized Neural Networks
Consolidated manuscript project

COMPILING THE PAPER

Open main.tex as the main document. It contains the complete paper, tables,
figure captions, bibliography, algorithms and appendix. There are no external
TeX inputs or separate bibliography databases required for compilation.

Use a current TeX Live installation with the supplied AAAI style's dependencies:

    latexmk -pdf main.tex

Alternatively, run pdflatex main.tex twice. BibTeX is not required because the
twelve cited references are embedded in the thebibliography environment.

The supplied aaai2027.sty and the PDFs under Figures remain required assets.
On Overleaf, upload this ZIP and select main.tex as the main document.
main.pdf is the compiled manuscript included for convenient review.

CONTENTS

main.tex
    The only .tex file in this project. Edit manuscript prose, equations,
    table contents, captions and bibliography entries here.

main.pdf
    Compiled paper: seven pages of main text, one page of references and
    sixteen pages of appendix (twenty-four pages in total).

aaai2027.sty and Figures/
    The supplied publication style and the seven figure PDFs used in the paper.
    These files are unchanged from the uploaded project.

supporting_sources.txt
    Verbatim inactive source fragments and the original bibliography database,
    preserved together for reference. Some fragments describe earlier studies
    with different controls or evaluation protocols. This archive is not
    compiled and is not part of the publication manuscript. It also preserves
    the original standalone reproducibility checklist without changing the
    author's responses.

supporting_assets/
    The other research figure PDFs and the supplied rank-formatting utility.
    These files are preserved without modification and are not compilation
    dependencies of main.tex.

EDITORIAL REVISION

The previously revised main text and appendix are integrated with the revised
efficiency and source-tree sections. Table and figure captions were edited
throughout for a consistent publication style. Progress-log wording, file and
directory references, commit identifiers, visible source hashes, version
references and rendered URLs were removed from the manuscript. Scientific
citations and internal references remain intact.

The existing three-seed results for Diamonds, Airbnb Berlin and Superconductor
are now included in a separate appendix section. Their distinct comparison
methods and limited seed count are explicit. Two existing full-trajectory
figures were also incorporated: six-method classification cross-entropy and
the scale/readout ablation over all fifty epochs.

Older, incompatible comparisons were preserved outside the compiled paper.
These include experiments with different controls or test-set evaluation that
must not be combined with the twelve-task validation-only study.

One unsupported sentence stating that within-run minimum validation RMSE was
reported separately was removed: no supplied result table reports that
quantity. The fixed epoch-50 endpoint and the early-epoch summaries remain
unchanged.

The introduction and conclusion have been tightened to reduce repeated
framing. The Discussion clarifies the Digits ablation: adaptive scales
improve early and final performance despite a lower initial F1. This
interpretation remains confined to the Discussion. No figure was added.
The main figures and tables now precede a continuous Discussion and
Conclusion on page seven. Appendix explanations are grouped before their
supporting exhibits, and the attainment and cost tables share a page.

VALIDATION

The final source was compiled successfully with the supplied style and checked
for unresolved citations, undefined references, duplicate labels, missing
assets and overfull boxes. None remain. All twenty-four pages were visually
reviewed. All twelve cited references are embedded and all sixty-five internal
labels resolve. All displayed equations are unchanged. Numerical
result rows, dataset sizes and dimensions, reported units and the seven active
figure PDFs were checked against the supplied project.

AUTHOR CHECKS

1. The base-scale search description tests s = 1 before 2, 4 and 8, then refines
   a bracket between a failing and a passing scale. The supplied material does
   not specify the lower endpoint, or whether refinement is skipped, when
   s = 1 already passes. The training/calibration implementation is not in the
   ZIP, so this case was left unchanged rather than inferred. Confirm that
   behavior against the implementation before final submission.

2. The supplementary table contains an unavailable Mixed ReLU result for
   Superconductor whose cause is not specified in the supplied material.
   The caption defines SF as an unavailable result and attributes the stated
   shape incompatibility specifically to DJINN.

3. The original standalone reproducibility checklist remains an author form
   requiring review. It contains assertions about code availability, computing
   infrastructure and code release that cannot be verified from this project.
   It is preserved in supporting_sources.txt and is not included in main.pdf.

This is a consolidated manuscript project. The supplied ZIP does not contain
the full experimental implementation or the trajectory data required to rerun
the experiments or recompute the reported statistical analyses.


==> supporting_sources.txt <==
SUPPORTING SOURCE ARCHIVE

These are verbatim source fragments from the uploaded project that are not part of the consolidated manuscript. Some describe earlier experiments with different controls or evaluation protocols. They are preserved for reference and are not compiled. The original standalone reproducibility checklist is an unverified author form, not part of the paper.

========================================================================
ReproducibilityChecklist.tex
========================================================================

\makeatletter
\@ifundefined{isChecklistMainFile}{
  % We are compiling a standalone document
  \newif\ifreproStandalone
  \reproStandalonetrue
}{
  % We are being \input into the main paper
  \newif\ifreproStandalone
  \reproStandalonefalse
}
\makeatother

\ifreproStandalone
\documentclass[letterpaper]{article}
\usepackage[submission]{aaai2027}
\setlength{\pdfpagewidth}{8.5in}
\setlength{\pdfpageheight}{11in}
\frenchspacing

\begin{document}
\fi
\setlength{\leftmargini}{20pt}
\makeatletter\def\@listi{\leftmargin\leftmargini \topsep .5em \parsep .5em \itemsep .5em}
\def\@listii{\leftmargin\leftmarginii \labelwidth\leftmarginii \advance\labelwidth-\labelsep \topsep .4em \parsep .4em \itemsep .4em}
\def\@listiii{\leftmargin\leftmarginiii \labelwidth\leftmarginiii \advance\labelwidth-\labelsep \topsep .4em \parsep .4em \itemsep .4em}\makeatother

\setcounter{secnumdepth}{0}
\renewcommand\thesubsection{\arabic{subsection}}
\renewcommand\labelenumi{\thesubsection.\arabic{enumi}}

\newcounter{checksubsection}
\newcounter{checkitem}[checksubsection]

\newcommand{\checksubsection}[1]{%
  \refstepcounter{checksubsection}%
  \paragraph{\arabic{checksubsection}. #1}%
  \setcounter{checkitem}{0}%
}

\newcommand{\checkitem}{%
  \refstepcounter{checkitem}%
  \item[\arabic{checksubsection}.\arabic{checkitem}.]%
}
\newcommand{\question}[2]{\normalcolor\checkitem #1 #2 \color{blue}}
\newcommand{\ifyespoints}[1]{\makebox[0pt][l]{\hspace{-15pt}\normalcolor #1}}

\section*{Reproducibility Checklist}

\vspace{1em}
\hrule
\vspace{1em}

\textbf{Instructions for Authors:}

This document outlines key aspects for assessing reproducibility. Please provide your input by editing this \texttt{.tex} file directly.

For each question (that applies), replace the ``Type your response here'' text with your answer.

\vspace{1em}
\noindent
\textbf{Example:} If a question appears as
%
\begin{center}
\noindent
\begin{minipage}{.9\linewidth}
\ttfamily\raggedright
\string\question \{Proofs of all novel claims are included\} \{(yes/partial/no)\} \\
Type your response here
\end{minipage}
\end{center}
you would change it to:
\begin{center}
\noindent
\begin{minipage}{.9\linewidth}
\ttfamily\raggedright
\string\question \{Proofs of all novel claims are included\} \{(yes/partial/no)\} \\
yes
\end{minipage}
\end{center}
%
Please make sure to:
\begin{itemize}\setlength{\itemsep}{.1em}
\item Replace ONLY the ``Type your response here'' text and nothing else.
\item Use one of the options listed for that question (e.g., \textbf{yes}, \textbf{no}, \textbf{partial}, or \textbf{NA}).
\item \textbf{Not} modify any other part of the \texttt{\string\question} command or any other lines in this document.\\
\end{itemize}

You can \texttt{\string\input} this .tex file right before \texttt{\string\end\{document\}} of your main file or compile it as a stand-alone document. Check the instructions on your conference's website to see if you will be asked to provide this checklist with your paper or separately.

\vspace{1em}
\hrule
\vspace{1em}

% The questions start here

\checksubsection{General Paper Structure}
\begin{itemize}

\question{Includes a conceptual outline and/or pseudocode description of AI methods introduced}{(yes/partial/no/NA)}
yes

\question{Clearly delineates statements that are opinions, hypothesis, and speculation from objective facts and results}{(yes/no)}
yes

\question{Provides well-marked pedagogical references for less-familiar readers to gain background necessary to replicate the paper}{(yes/no)}
yes

\end{itemize}
\checksubsection{Theoretical Contributions}
\begin{itemize}

\question{Does this paper make theoretical contributions?}{(yes/no)}
no

	\ifyespoints{\vspace{1.2em}If yes, please address the following points:}
        \begin{itemize}
	
	\question{All assumptions and restrictions are stated clearly and formally}{(yes/partial/no)}
	Type your response here

	\question{All novel claims are stated formally (e.g., in theorem statements)}{(yes/partial/no)}
	Type your response here

	\question{Proofs of all novel claims are included}{(yes/partial/no)}
	Type your response here

	\question{Proof sketches or intuitions are given for complex and/or novel results}{(yes/partial/no)}
	Type your response here

	\question{Appropriate citations to theoretical tools used are given}{(yes/partial/no)}
	Type your response here

	\question{All theoretical claims are demonstrated empirically to hold}{(yes/partial/no/NA)}
	Type your response here

	\question{All experimental code used to eliminate or disprove claims is included}{(yes/no/NA)}
	Type your response here
	
	\end{itemize}
\end{itemize}

\checksubsection{Dataset Usage}
\begin{itemize}

\question{Does this paper rely on one or more datasets?}{(yes/no)}
yes

\ifyespoints{If yes, please address the following points:}
\begin{itemize}

	\question{A motivation is given for why the experiments are conducted on the selected datasets}{(yes/partial/no/NA)}
	yes

	\question{All novel datasets introduced in this paper are included in a data appendix}{(yes/partial/no/NA)}
	NA

	\question{All novel datasets introduced in this paper will be made publicly available upon publication of the paper with a license that allows free usage for research purposes}{(yes/partial/no/NA)}
	NA

	\question{All datasets drawn from the existing literature (potentially including authors' own previously published work) are accompanied by appropriate citations}{(yes/no/NA)}
	yes

	\question{All datasets drawn from the existing literature (potentially including authors' own previously published work) are publicly available}{(yes/partial/no/NA)}
	yes

	\question{All datasets that are not publicly available are described in detail, with explanation why publicly available alternatives are not scientifically satisficing}{(yes/partial/no/NA)}
	NA

\end{itemize}
\end{itemize}

\checksubsection{Computational Experiments}
\begin{itemize}

\question{Does this paper include computational experiments?}{(yes/no)}
yes

\ifyespoints{If yes, please address the following points:}
\begin{itemize}

	\question{This paper states the number and range of values tried per (hyper-) parameter during development of the paper, along with the criterion used for selecting the final parameter setting}{(yes/partial/no/NA)}
	yes

	\question{Any code required for pre-processing data is included in the appendix}{(yes/partial/no)}
	yes

	\question{All source code required for conducting and analyzing the experiments is included in a code appendix}{(yes/partial/no)}
	no

	\question{All source code required for conducting and analyzing the experiments will be made publicly available upon publication of the paper with a license that allows free usage for research purposes}{(yes/partial/no)}
	yes
        
	\question{All source code implementing new methods have comments detailing the implementation, with references to the paper where each step comes from}{(yes/partial/no)}
	yes

	\question{If an algorithm depends on randomness, then the method used for setting seeds is described in a way sufficient to allow replication of results}{(yes/partial/no/NA)}
	yes

	\question{This paper specifies the computing infrastructure used for running experiments (hardware and software), including GPU/CPU models; amount of memory; operating system; names and versions of relevant software libraries and frameworks}{(yes/partial/no)}
	yes

	\question{This paper formally describes evaluation metrics used and explains the motivation for choosing these metrics}{(yes/partial/no)}
	yes

	\question{This paper states the number of algorithm runs used to compute each reported result}{(yes/no)}
	yes

	\question{Analysis of experiments goes beyond single-dimensional summaries of performance (e.g., average; median) to include measures of variation, confidence, or other distributional information}{(yes/no)}
	yes

	\question{The significance of any improvement or decrease in performance is judged using appropriate statistical tests (e.g., Wilcoxon signed-rank)}{(yes/partial/no)}
	yes

	\question{This paper lists all final (hyper-)parameters used for each model/algorithm in the paper’s experiments}{(yes/partial/no/NA)}
	yes


\end{itemize}
\end{itemize}
\ifreproStandalone
\end{document}
\fi
========================================================================
ablation_significance.tex
========================================================================

\paragraph{Corrected inference for component ablations.}
We apply the same corrected-resampled paired-$t$ procedure as the main corrected-resampled analysis to ablations for which unrounded seed-level pairs are available. Pointwise 95\% confidence intervals use the corrected standard error. For the twenty-seed scale/readout factorial, the multiplicity family contains five tasks, five prespecified contrasts, and three stages (75 tests); Tables~\ref{tab:ablation-scale-corrected} and~\ref{tab:ablation-readout-corrected} display E50 while their Holm values reflect that full family. Only the Digits scale effect under the leaf readout remains significant after correction. No E50 leaf-readout main contrast or scale--readout interaction is significant. The earlier ten-seed scale-only panel is evaluated separately over its six tasks and two displayed endpoints (12 tests). Its significant results are the Digits early-loss and E50 benefits of adaptive scaling and the Bank early-loss cost.

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{2.5pt}
\renewcommand{\arraystretch}{1.10}


\caption{Corrected E50 inference for adaptive versus fixed split scales in the twenty-seed factorial. Each cell reports the paired benefit $[95\%\ \mathrm{CI}]$ and Holm-adjusted two-sided corrected-resampled paired-$t$ $p$-value. Positive benefit favors adaptive scaling; classification is in Macro-F1 percentage points and regression is in RMSE reduction in target units. Holm correction is over the 75 task--contrast--stage tests defined in the text.}
\label{tab:ablation-scale-corrected}
\begin{tabular*}{\textwidth}{@{\extracolsep{\fill}}lrrrr@{}}
\toprule
& \multicolumn{2}{c}{Leaf readout} & \multicolumn{2}{c}{Random readout}\\
\cmidrule(lr){2-3}\cmidrule(lr){4-5}
Task & Benefit $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$ & Benefit $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$\\
\midrule
Digits & $2.729\ [1.407,4.052]$ & $0.023$ & $2.642\ [1.160,4.125]$ & $0.083$\\
Spambase & $0.028\ [-1.228,1.284]$ & $1.000$ & $-0.130\ [-1.475,1.216]$ & $1.000$\\
\midrule
Concrete (MPa) & $0.055\ [-0.307,0.418]$ & $1.000$ & $0.104\ [-0.191,0.399]$ & $1.000$\\
Protein (RMSD) & $0.080\ [0.009,0.151]$ & $1.000$ & $0.083\ [-0.012,0.179]$ & $1.000$\\
Gas CO (mg/m$^3$) & $0.027\ [-0.066,0.119]$ & $1.000$ & $-0.006\ [-0.113,0.102]$ & $1.000$\\
\bottomrule
\end{tabular*}
\end{table*}

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{2.5pt}
\renewcommand{\arraystretch}{1.10}


\caption{Corrected E50 inference for the leaf-readout contrasts and scale--readout interaction in the same twenty-seed factorial. Positive readout benefit favors the source-leaf readout. The interaction is the adaptive-scale benefit under the leaf readout minus that under the random readout. Units and the 75-test Holm family match Table~\ref{tab:ablation-scale-corrected}.}
\label{tab:ablation-readout-corrected}
\begin{tabular*}{\textwidth}{@{\extracolsep{\fill}}lrrrrrr@{}}
\toprule
& \multicolumn{2}{c}{Leaf benefit, adaptive scale} & \multicolumn{2}{c}{Leaf benefit, fixed scale} & \multicolumn{2}{c}{Scale$\times$readout}\\
\cmidrule(lr){2-3}\cmidrule(lr){4-5}\cmidrule(lr){6-7}
Task & Benefit $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$ & Benefit $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$ & Effect $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$\\
\midrule
Digits & $0.287\ [-0.493,1.067]$ & $1.000$ & $0.200\ [-0.836,1.236]$ & $1.000$ & $0.087\ [-1.133,1.306]$ & $1.000$\\
Spambase & $0.132\ [-1.026,1.290]$ & $1.000$ & $-0.025\ [-0.916,0.866]$ & $1.000$ & $0.157\ [-1.526,1.841]$ & $1.000$\\
\midrule
Concrete (MPa) & $-0.127\ [-0.456,0.201]$ & $1.000$ & $-0.078\ [-0.380,0.223]$ & $1.000$ & $-0.049\ [-0.357,0.260]$ & $1.000$\\
Protein (RMSD) & $-0.008\ [-0.067,0.051]$ & $1.000$ & $-0.005\ [-0.087,0.078]$ & $1.000$ & $-0.003\ [-0.121,0.114]$ & $1.000$\\
Gas CO (mg/m$^3$) & $0.002\ [-0.106,0.110]$ & $1.000$ & $-0.030\ [-0.123,0.063]$ & $1.000$ & $0.032\ [-0.108,0.172]$ & $1.000$\\
\bottomrule
\end{tabular*}
\end{table*}

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{2.5pt}
\renewcommand{\arraystretch}{1.10}


\caption{Corrected inference for the earlier ten-seed classification scale-only panel. Benefit is fixed-scale minus adaptive-scale CE for the early endpoint (so positive means lower adaptive-scale loss) and adaptive-scale minus fixed-scale Macro-F1 percentage points at E50. Pointwise confidence intervals use the corrected-resampled standard error; Holm correction is over six tasks and two endpoints (12 tests).}
\label{tab:ablation-scale10-corrected}
\begin{tabular*}{\textwidth}{@{\extracolsep{\fill}}lrrrr@{}}
\toprule
& \multicolumn{2}{c}{Early CE benefit} & \multicolumn{2}{c}{E50 Macro-F1 benefit}\\
\cmidrule(lr){2-3}\cmidrule(lr){4-5}
Task & Benefit $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$ & Benefit $[95\%\ \mathrm{CI}]$ & $p_{\mathrm{Holm}}$\\
\midrule
Bank & $-0.007\ [-0.011,-0.003]$ & $0.019$ & $-1.034\ [-3.154,1.085]$ & $1.000$\\
Banknote & $-0.030\ [-0.068,0.008]$ & $0.859$ & $0.074\ [-0.493,0.641]$ & $1.000$\\
Breast Cancer & $0.006\ [-0.050,0.062]$ & $1.000$ & $1.694\ [-1.691,5.078]$ & $1.000$\\
Digits & $0.173\ [0.138,0.208]$ & $1.64{\times}10^{-5}$ & $2.986\ [1.524,4.447]$ & $0.014$\\
Spambase & $-0.005\ [-0.018,0.009]$ & $1.000$ & $0.180\ [-1.305,1.664]$ & $1.000$\\
Wine & $-0.124\ [-0.221,-0.027]$ & $0.164$ & $4.374\ [-3.730,12.477]$ & $1.000$\\
\bottomrule
\end{tabular*}
\end{table*}

========================================================================
layout_figures/fig_init-class-curves.tex
========================================================================

\begin{topFigure}
\centering
\includegraphics[width=\textwidth]{Figures/initialization/classification_main20.pdf}
\caption{Classification validation Macro-F1, mean and one sample SD over twenty paired seeds per configuration. Every panel begins at the observed pre-optimization epoch 0 (open circles). Bank and Spambase show epochs 0--10, Breast Cancer and Banknote 0--20, and Digits and Wine 0--50, with task-specific linear vertical ranges. Rapidly converging methods genuinely overlap. Full epochs 0--50 appear in the supplement; no smoothing or seed selection is used.}
\label{fig:init-class-curves}
\end{topFigure}
========================================================================
layout_figures/fig_init-class-loss-full.tex
========================================================================

\begin{figure*}[t]
\centering
\includegraphics[width=\textwidth]{Figures/initialization/classification_loss_full.pdf}
\caption{Auxiliary six-task, ten-seed \TreePINN{} and fixed-scale-ablation classification validation cross-entropy trajectories, mean and one sample SD over all ten paired seeds. Cross-entropy tracks predictive loss alongside the class-decision performance summarized by Macro-F1.}
\label{fig:init-class-loss-full}
\end{figure*}
========================================================================
layout_figures/fig_init-reg-curves.tex
========================================================================

\begin{topFigure}
\centering
\includegraphics[width=\textwidth]{Figures/initialization/regression_main20.pdf}
\caption{Regression validation RMSE, mean and one sample SD over twenty paired seeds per configuration. Open circles mark observed pre-optimization epoch 0. Panels show epochs 0--15 on explicitly logarithmic vertical axes in target units, retaining initial transients and subsequent method separation. Full epochs 0--50 on linear axes appear in the supplement, including the unfavorable late Diabetes and Protein comparisons with same-graph He.}
\label{fig:init-reg-curves}
\end{topFigure}
========================================================================
layout_tables/initialization_components_main.tex
========================================================================

\begin{topTable}
\centering\small\setlength{\tabcolsep}{3.5pt}
\caption{Scale-by-readout ablation: fixed-epoch-50 validation performance, mean $\pm$ sample SD over twenty paired seeds per cell. Both design choices are varied on the same hidden graph and training sequence. Without adaptive scales uses a shared effective slope of 20; without leaf readout uses a norm-matched nonzero random head. Best and second distinct unrounded means are bold and italic within each task; rows remain in component order. Differences in rounded scores, especially Spambase, do not establish statistical significance.}
\label{tab:init-components-main}
\begin{tabular}{lrrrrr}\toprule
Initialization & \shortstack{Digits\\F1 (\%) $\uparrow$} & \shortstack{Spambase\\F1 (\%) $\uparrow$} & \shortstack{Concrete\\RMSE (MPa) $\downarrow$} & \shortstack{Protein\\RMSE (RMSD) $\downarrow$} & \shortstack{Gas CO\\RMSE (mg/m$^3$) $\downarrow$}\\
\midrule
\shortstack[l]{TreePINN without adaptive scales\\and leaf-informed readout} & $94.266\pm1.339$ & $\mathit{93.439\pm0.820}$ & $\mathit{5.518\pm0.418}$ & $4.104\pm0.056$ & $\mathbf{1.143\pm0.073}$\\
TreePINN without adaptive scales & $94.466\pm1.201$ & $93.414\pm0.743$ & $5.596\pm0.503$ & $4.109\pm0.071$ & $1.173\pm0.101$\\
TreePINN without leaf readout & $\mathit{96.909\pm0.676}$ & $93.309\pm1.213$ & $\mathbf{5.414\pm0.562}$ & $\mathbf{4.021\pm0.085}$ & $1.148\pm0.093$\\
TreePINN & $\mathbf{97.196\pm0.742}$ & $\mathbf{93.441\pm0.965}$ & $5.541\pm0.546$ & $\mathit{4.029\pm0.066}$ & $\mathit{1.146\pm0.107}$\\
\bottomrule
\end{tabular}
\end{topTable}

========================================================================
layout_tables/initialization_main.tex
========================================================================

\begin{topTable}\centering\small\setlength{\tabcolsep}{4.5pt}
\caption{Predictive performance at epoch 50, mean $\pm$ sample SD over twenty paired seeds for every configuration. Classification and regression retain separate metrics and units. Best means are bold and second distinct means italic within each task, ranked from unrounded values; baseline rows retain a fixed order. Banknote is a near tie: unrounded Macro-F1 means are $99.963119\%$ for TreePINN/He and $99.963090\%$ for Xavier; the gap is below $.00003$ percentage points.}
\label{tab:init-main}\label{tab:init-class-main}\label{tab:init-reg-main}
\begin{tabular}{lrrrrrr}
\toprule
\multicolumn{7}{l}{\textbf{(a) Classification: validation Macro-F1 (\%), $\uparrow$}}\\
\midrule
Initialization & \shortstack{Bank\\$n=20$} & \shortstack{Banknote\\$n=20$} & \shortstack{Breast Cancer\\$n=20$} & \shortstack{Digits\\$n=20$} & \shortstack{Spambase\\$n=20$} & \shortstack{Wine\\$n=20$}\\
\midrule
Tanh random & $\mathit{72.169\pm1.964}$ & $99.945\pm0.181$ & $96.270\pm1.772$ & $95.680\pm1.300$ & $92.827\pm0.994$ & $\mathit{84.944\pm11.806}$\\
He & $71.611\pm1.860$ & $\mathbf{99.963\pm0.165}$ & $95.517\pm1.646$ & $95.665\pm1.197$ & $92.730\pm1.093$ & $73.281\pm16.528$\\
Xavier & $71.858\pm1.931$ & $\mathit{99.963\pm0.114}$ & $95.997\pm1.980$ & $\mathit{96.444\pm1.026}$ & $93.088\pm0.804$ & $81.441\pm13.369$\\
STBI & $71.439\pm2.326$ & $99.317\pm0.670$ & $94.459\pm1.189$ & $89.640\pm1.912$ & $\mathbf{93.630\pm0.638}$ & $75.377\pm14.834$\\
DJINN & $71.176\pm1.673$ & $99.668\pm0.477$ & $\mathit{96.452\pm1.672}$ & $88.980\pm3.357$ & $93.417\pm0.935$ & $42.994\pm16.442$\\
TreePINN & $\mathbf{72.624\pm1.617}$ & $\mathbf{99.963\pm0.165}$ & $\mathbf{96.664\pm1.352}$ & $\mathbf{97.196\pm0.742}$ & $\mathit{93.441\pm0.965}$ & $\mathbf{96.784\pm3.098}$\\
\bottomrule
\end{tabular}

\medskip
\begin{tabular}{lrrrrrr}
\toprule
\multicolumn{7}{l}{\textbf{(b) Regression: validation RMSE, $\downarrow$; twenty paired seeds per configuration}}\\
\midrule
Initialization & \shortstack{California\\$10^5$ USD} & \shortstack{Diabetes\\score} & \shortstack{Airfoil\\dB} & \shortstack{Concrete\\MPa} & \shortstack{Protein\\RMSD} & \shortstack{Gas CO\\mg/m$^3$}\\
\midrule
Tanh random & $0.550\pm0.024$ & $56.121\pm4.420$ & $2.877\pm0.400$ & $6.241\pm0.567$ & $4.088\pm0.068$ & $\mathit{1.155\pm0.093}$\\
ReLU random & $0.558\pm0.025$ & $57.219\pm3.660$ & $\mathit{2.743\pm0.373}$ & $\mathit{5.929\pm0.521}$ & $4.061\pm0.064$ & $1.178\pm0.094$\\
He (same graph) & $\mathit{0.548\pm0.022}$ & $61.532\pm5.604$ & $2.935\pm0.325$ & $6.636\pm0.692$ & $\mathbf{4.024\pm0.061}$ & $1.194\pm0.128$\\
STBI & $0.563\pm0.018$ & $\mathit{55.247\pm3.683}$ & $2.850\pm0.323$ & $6.309\pm0.463$ & $4.212\pm0.078$ & $1.174\pm0.101$\\
DJINN & $0.633\pm0.027$ & $\mathbf{53.828\pm3.418}$ & $4.267\pm0.220$ & $8.366\pm0.873$ & $4.663\pm0.072$ & $1.232\pm0.093$\\
TreePINN & $\mathbf{0.534\pm0.016}$ & $65.435\pm4.858$ & $\mathbf{2.117\pm0.245}$ & $\mathbf{5.541\pm0.546}$ & $\mathit{4.029\pm0.066}$ & $\mathbf{1.146\pm0.107}$\\
\bottomrule
\end{tabular}
\end{topTable}

========================================================================
tables/auto_comparison.tex
========================================================================

\begin{table}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{Exploratory auto-alpha minus fixed 20: paired VAL Macro-F1 differences (percentage points). Early averages every E1--10 value before averaging seeds; terminal uses E50. Wins/ties/losses refer to all ten E50 seed differences.}
\label{tab:auto}
\begin{tabular}{lrrr}
\toprule
Dataset & Early delta & E50 delta & W/T/L\\
\midrule
Banknote & -1.975 & -0.074 & 0/9/1\\
Breast Cancer & -1.004 & +0.758 & 6/4/0\\
Digits & +2.529 & +1.323 & 9/0/1\\
Spambase & +6.238 & +5.964 & 6/0/4\\
Wine & -8.660 & +0.609 & 5/2/3\\
\bottomrule
\end{tabular}
\end{table}

========================================================================
tables/classification_stages.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{All classification sharpness arms: VAL Macro-F1 means (\%) at E0, over every E1--10 and E1--50 epoch, and at E50, followed by E50 CE. Every stage uses all ten seeds. Process means exclude E0 and are not best-checkpoint values; lower CE is better. Fixed 1 changes the runtime gain, whereas auto-alpha changes only the initial W/b under gain 20.}
\label{tab:classification-stages}
\begin{tabular}{llrrrrr}
\toprule
Dataset & Arm & E0 & E1--10 & E1--50 & E50 & E50 CE\\
\midrule
Banknote & Fixed 20 & 96.881 & 99.009 & 99.800 & 100.000 & 0.00091\\
Banknote & Fixed 1 & 35.681 & 35.681 & 35.681 & 35.681 & 0.68714\\
Banknote & Auto-alpha & 50.023 & 97.033 & 99.229 & 99.926 & 0.00602\\
Breast Cancer & Fixed 20 & 88.893 & 94.421 & 95.155 & 95.367 & 0.12231\\
Breast Cancer & Fixed 1 & 26.850 & 66.747 & 85.987 & 95.576 & 0.17150\\
Breast Cancer & Auto-alpha & 46.890 & 93.417 & 95.250 & 96.125 & 0.10135\\
Digits & Fixed 20 & 63.208 & 87.893 & 94.035 & 95.826 & 0.14259\\
Digits & Fixed 1 & 1.823 & 1.823 & 1.823 & 1.823 & 2.30259\\
Digits & Auto-alpha & 50.785 & 90.422 & 95.534 & 97.148 & 0.09797\\
Spambase & Fixed 20 & 39.012 & 86.299 & 86.994 & 87.497 & 0.25490\\
Spambase & Fixed 1 & 37.754 & 37.754 & 37.754 & 37.754 & 0.67028\\
Spambase & Auto-alpha & 54.500 & 92.537 & 93.072 & 93.460 & 0.21303\\
Wine & Fixed 20 & 88.907 & 90.438 & 92.305 & 94.445 & 0.28256\\
Wine & Fixed 1 & 28.854 & 30.491 & 43.030 & 57.979 & 0.94874\\
Wine & Auto-alpha & 59.797 & 81.778 & 90.603 & 95.054 & 0.33862\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/gain_comparison.tex
========================================================================

\begin{table}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{Fixed sharpness diagnostic: E50 VAL Macro-F1 (\%), mean $\pm$ sample SD. Delta is slope 1 minus slope 20 in percentage points. This two-point comparison does not identify an optimal slope.}
\label{tab:gain}
\begin{tabular}{lrrr}
\toprule
Dataset & Slope 20 & Slope 1 & Delta\\
\midrule
Banknote & $100.000\pm0.000$ & $35.681\pm0.000$ & -64.319\\
Breast Cancer & $95.367\pm1.545$ & $95.576\pm1.635$ & +0.210\\
Digits & $95.826\pm1.236$ & $1.823\pm0.000$ & -94.003\\
Spambase & $87.497\pm17.491$ & $37.754\pm0.000$ & -49.743\\
Wine & $94.445\pm3.785$ & $57.979\pm21.296$ & -36.466\\
\bottomrule
\end{tabular}
\end{table}

========================================================================
tables/initialization_ablation.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3pt}
\caption{Adaptive-scale ablation: fixed-scale TreePINN versus TreePINN, ten paired seeds per task. Early CE ($\downarrow$) averages E1--10 within seed; E50 F1 is percent ($\uparrow$). Arm values are mean $\pm$ sample SD; delta is TreePINN--fixed-scale with SD of paired differences. Rankings compare the two arm means within each metric, not their deltas. Bold/italic mark best/second distinct unrounded mean; numerical ties ($10^{-12}$) share rank.}
\label{tab:init-ablation}
\begin{tabular}{lrrrrrr}
\toprule
Task & \shortstack{Fixed-scale\\ CE} & \shortstack{TreePINN\\ CE} & CE delta & \shortstack{Fixed-scale\\ F1} & \shortstack{TreePINN\\ F1} & F1 delta\\
\midrule
Bank & $\mathbf{0.232\pm0.003}$ & $\mathit{0.240\pm0.004}$ & $0.007\pm0.003$ & $\mathbf{73.29\pm1.35}$ & $\mathit{72.25\pm1.56}$ & $-1.03\pm1.42$\\
Digits & $\mathit{0.401\pm0.033}$ & $\mathbf{0.228\pm0.025}$ & $-0.173\pm0.023$ & $\mathit{94.18\pm1.13}$ & $\mathbf{97.17\pm0.93}$ & $2.99\pm0.98$\\
Spambase & $\mathbf{0.180\pm0.022}$ & $\mathit{0.185\pm0.016}$ & $0.005\pm0.009$ & $\mathit{93.21\pm0.74}$ & $\mathbf{93.39\pm1.04}$ & $0.18\pm1.00$\\
Breast Cancer & $\mathit{0.178\pm0.043}$ & $\mathbf{0.172\pm0.040}$ & $-0.006\pm0.037$ & $\mathit{94.55\pm1.90}$ & $\mathbf{96.24\pm1.33}$ & $1.69\pm2.27$\\
Wine & $\mathbf{0.580\pm0.049}$ & $\mathit{0.704\pm0.048}$ & $0.124\pm0.065$ & $\mathit{92.44\pm5.36}$ & $\mathbf{96.82\pm2.44}$ & $4.37\pm5.40$\\
Banknote & $\mathbf{0.048\pm0.011}$ & $\mathit{0.078\pm0.022}$ & $0.030\pm0.025$ & $\mathit{99.85\pm0.26}$ & $\mathbf{99.93\pm0.23}$ & $0.07\pm0.38$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_assignment_null.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3pt}
\caption{Node-assignment diagnostic: fixed assignment-null versus TreePINN, ten paired seeds, early CE ($\downarrow$) and E50 F1 percent ($\uparrow$). Delta is TreePINN--null, with paired SD. The null preserves grouped beta/signed-weight multisets, while threshold-scaled bias multisets generally change. Bold/italic mark best/second distinct unrounded mean; numerical ties ($10^{-12}$) share rank.}
\label{tab:init-assignment}
\begin{tabular}{lrrrrrr}
\toprule
Task & Null CE & \shortstack{TreePINN\\ CE} & CE delta & Null F1 & \shortstack{TreePINN\\ F1} & F1 delta\\
\midrule
Digits & $\mathit{0.256\pm0.080}$ & $\mathbf{0.228\pm0.025}$ & $-0.028\pm0.077$ & $\mathit{97.06\pm0.90}$ & $\mathbf{97.17\pm0.93}$ & $0.10\pm0.51$\\
Spambase & $\mathit{0.190\pm0.016}$ & $\mathbf{0.185\pm0.016}$ & $-0.005\pm0.007$ & $\mathit{93.04\pm0.98}$ & $\mathbf{93.39\pm1.04}$ & $0.35\pm1.03$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_class_full.tex
========================================================================

\begin{table*}[t]\centering\small\setlength{\tabcolsep}{4.5pt}
\caption{Six-task classification: epoch-50 validation Macro-F1 (\%), mean $\pm$ sample SD over twenty paired seeds. Best means are bold and second distinct means italic using unrounded means; baseline rows retain a fixed order. Banknote is a near tie: unrounded Macro-F1 means are $99.963119\%$ for TreePINN/He and $99.963090\%$ for Xavier; the gap is below $.00003$ percentage points.}
\label{tab:init-class-full}
\begin{tabular}{lrrrrrr}
\toprule
Initialization & \shortstack{Bank\\$n=20$} & \shortstack{Banknote\\$n=20$} & \shortstack{Breast Cancer\\$n=20$} & \shortstack{Digits\\$n=20$} & \shortstack{Spambase\\$n=20$} & \shortstack{Wine\\$n=20$}\\
\midrule
Tanh random & $\mathit{72.169\pm1.964}$ & $99.945\pm0.181$ & $96.270\pm1.772$ & $95.680\pm1.300$ & $92.827\pm0.994$ & $\mathit{84.944\pm11.806}$\\
He & $71.611\pm1.860$ & $\mathbf{99.963\pm0.165}$ & $95.517\pm1.646$ & $95.665\pm1.197$ & $92.730\pm1.093$ & $73.281\pm16.528$\\
Xavier & $71.858\pm1.931$ & $\mathit{99.963\pm0.114}$ & $95.997\pm1.980$ & $\mathit{96.444\pm1.026}$ & $93.088\pm0.804$ & $81.441\pm13.369$\\
STBI & $71.439\pm2.326$ & $99.317\pm0.670$ & $94.459\pm1.189$ & $89.640\pm1.912$ & $\mathbf{93.630\pm0.638}$ & $75.377\pm14.834$\\
DJINN & $71.176\pm1.673$ & $99.668\pm0.477$ & $\mathit{96.452\pm1.672}$ & $88.980\pm3.357$ & $93.417\pm0.935$ & $42.994\pm16.442$\\
TreePINN & $\mathbf{72.624\pm1.617}$ & $\mathbf{99.963\pm0.165}$ & $\mathbf{96.664\pm1.352}$ & $\mathbf{97.196\pm0.742}$ & $\mathit{93.441\pm0.965}$ & $\mathbf{96.784\pm3.098}$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_component_pairs.tex
========================================================================

\begin{table*}[t]\centering\small\setlength{\tabcolsep}{3pt}
\caption{Conditional paired effects at epoch 50, twenty paired seeds: mean $\pm$ sample SD of seed-level differences. Scale effects are adaptive minus fixed; readout effects are leaf-informed minus random. Positive favors the first setting for F1 percentage points; negative favors it for RMSE. These are effect estimates against different references, not competing predictor scores, and are not ranked across contrasts or units.}
\label{tab:init-component-pairs}
\begin{tabular}{llrrrr}\toprule
Task & Metric & \shortstack{Scale effect\\leaf readout} & \shortstack{Scale effect\\random readout} & \shortstack{Readout effect\\adaptive scales} & \shortstack{Readout effect\\fixed scales}\\\midrule
Digits & F1 pp & $+2.7293\pm1.0211$ & $+2.6425\pm1.1442$ & $+0.2869\pm0.6020$ & $+0.2001\pm0.7996$\\
Spambase & F1 pp & $+0.0276\pm0.9693$ & $-0.1298\pm1.0384$ & $+0.1322\pm0.8937$ & $-0.0252\pm0.6874$\\
Concrete & RMSE (MPa) & $-0.0552\pm0.3159$ & $-0.1040\pm0.2573$ & $+0.1273\pm0.2863$ & $+0.0785\pm0.2626$\\
Protein & RMSE (RMSD) & $-0.0799\pm0.0621$ & $-0.0832\pm0.0831$ & $+0.0080\pm0.0515$ & $+0.0047\pm0.0719$\\
Gas CO & RMSE (mg/m$^3$) & $-0.0265\pm0.0809$ & $+0.0055\pm0.0935$ & $-0.0019\pm0.0941$ & $+0.0301\pm0.0809$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_components.tex
========================================================================

\begin{table*}[t]\centering\small\setlength{\tabcolsep}{3.5pt}
\caption{Twenty-seed scale/readout study: validation primary metric before optimization, mean over epochs 1--10, and epoch 50. Each cell is mean $\pm$ sample SD; classification uses Macro-F1 percent (higher is better), regression RMSE in the displayed units (lower is better). Bold and italic mark best and second distinct unrounded means within each task and stage. The early classification metric here is F1; cross-entropy is separately shown in the learning curves.}
\label{tab:init-components}
\begin{tabular}{lrrrrr}\toprule
Initialization & \shortstack{Digits\\F1 (\%) $\uparrow$} & \shortstack{Spambase\\F1 (\%) $\uparrow$} & \shortstack{Concrete\\RMSE (MPa) $\downarrow$} & \shortstack{Protein\\RMSE (RMSD) $\downarrow$} & \shortstack{Gas CO\\RMSE (mg/m$^3$) $\downarrow$}\\
\midrule
\multicolumn{6}{l}{\textbf{Before optimization}}\\
Without both & $6.879\pm4.557$ & $45.745\pm24.527$ & $17.657\pm1.190$ & $6.154\pm0.134$ & $3.011\pm0.654$\\
Without adaptive scales & $\mathbf{64.624\pm3.202}$ & $\mathbf{88.558\pm1.559}$ & $\mathit{13.895\pm0.647}$ & $\mathit{5.845\pm0.039}$ & $\mathit{1.864\pm0.067}$\\
Without leaf readout & $7.251\pm4.855$ & $52.684\pm14.016$ & $18.162\pm1.463$ & $6.320\pm0.269$ & $3.184\pm0.621$\\
TreePINN & $\mathit{47.154\pm8.980}$ & $\mathit{63.795\pm16.727}$ & $\mathbf{12.261\pm0.508}$ & $\mathbf{5.380\pm0.045}$ & $\mathbf{1.830\pm0.098}$\\
\midrule
\multicolumn{6}{l}{\textbf{Mean epochs 1--10}}\\
Without both & $77.606\pm2.838$ & $\mathit{93.365\pm0.816}$ & $7.382\pm0.481$ & $4.676\pm0.042$ & $1.250\pm0.090$\\
Without adaptive scales & $\mathit{88.289\pm1.937}$ & $\mathbf{93.508\pm0.848}$ & $\mathit{7.051\pm0.463}$ & $4.678\pm0.047$ & $1.255\pm0.086$\\
Without leaf readout & $82.946\pm2.936$ & $92.981\pm1.015$ & $7.295\pm0.582$ & $\mathbf{4.584\pm0.045}$ & $\mathbf{1.233\pm0.083}$\\
TreePINN & $\mathbf{93.828\pm2.623}$ & $93.216\pm0.945$ & $\mathbf{7.029\pm0.448}$ & $\mathit{4.593\pm0.042}$ & $\mathit{1.241\pm0.081}$\\
\midrule
\multicolumn{6}{l}{\textbf{Epoch 50}}\\
Without both & $94.266\pm1.339$ & $\mathit{93.439\pm0.820}$ & $\mathit{5.518\pm0.418}$ & $4.104\pm0.056$ & $\mathbf{1.143\pm0.073}$\\
Without adaptive scales & $94.466\pm1.201$ & $93.414\pm0.743$ & $5.596\pm0.503$ & $4.109\pm0.071$ & $1.173\pm0.101$\\
Without leaf readout & $\mathit{96.909\pm0.676}$ & $93.309\pm1.213$ & $\mathbf{5.414\pm0.562}$ & $\mathbf{4.021\pm0.085}$ & $1.148\pm0.093$\\
TreePINN & $\mathbf{97.196\pm0.742}$ & $\mathbf{93.441\pm0.965}$ & $5.541\pm0.546$ & $\mathit{4.029\pm0.066}$ & $\mathit{1.146\pm0.107}$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_datasets.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3pt}
\caption{Current dataset identities and task definitions. $N$ is the complete source/prepared row count before splitting; $d$ is the input dimension. Hashes identify the frozen source array (classification), numeric $X,y$ (ordinary regression), or exact source file (STBI releases), not an assumed latest release. R: random rows, approximately 64/16/20 training/validation/test; C: stratified 60/20/20; G: grouped stratified 60/20/20; Y: year-reserved test with random development validation; L: listing-ID grouped 64/16/20. test is unread in the current comparison.}
\label{tab:init-datasets}
\begin{tabular}{lp{2.55in}rrlp{1.35in}}
\toprule
Task & Source ID / frozen version or SHA-256 prefix & $N$ & $d$ & Split & Target / reported scale\\
\midrule
Bank & UCI 222, \texttt{bank-full.csv}; seed-100 context \texttt{9daa81cdb0e7} & 45,211 & 16 & G & subscription, 2 classes\\
Digits & sklearn digits; array \texttt{faf2d98f6125} & 1,797 & 64 & C & digit, 10 classes\\
Spambase & UCI 94; array \texttt{6a68b6255c94} & 4,601 & 57 & C & spam, 2 classes\\
Breast Cancer & sklearn WDBC; array \texttt{f86286b06e0e} & 569 & 30 & C & diagnosis, 2 classes\\
Wine & sklearn wine; array \texttt{300d849b9eb7} & 178 & 13 & C & cultivar, 3 classes\\
Banknote & UCI 267; array \texttt{e6e3501a3838} & 1,372 & 4 & C & authenticity, 2 classes\\
\midrule
Airfoil & UCI 291; numeric \texttt{c81f5682ec4c} & 1,503 & 5 & R & sound pressure, dB\\
California & sklearn California; cache \texttt{740b911884b5} & 20,640 & 8 & R & median value, $10^5$ USD\\
Superconductor & UCI 464, \texttt{train.csv}; \texttt{eeaef05fb410} & 21,263 & 81 & R & critical temperature, K\\
Gas CO & UCI 551, five 2011--2015 CSVs; \texttt{cb2de6095579} & 36,733 & 9 & Y & CO, mg/m$^3$\\
Concrete & UCI 165 official numeric CSV; \texttt{8d4b15b6fc68} & 1,030 & 8 & R & strength, MPa\\
Protein & UCI 265, \texttt{CASP.csv}; \texttt{beb10439f37d} & 45,730 & 9 & R & first-column RMSD\\
Diamonds & STBI commit \texttt{4248fe12b289}, \texttt{diamonds.csv}; \texttt{08a383ad3e2f} & 53,940 & 9 & R & $\log(1+\mathrm{price}/\mathrm{USD})$\\
Airbnb Berlin & Same commit, listings + calendar; \texttt{afc503e10877}/\texttt{e8cfa10f44a7} & 119,268 & 13 & L & price, USD\\
Diabetes & sklearn \texttt{scaled=False}; \texttt{f9481a0aaf50} & 442 & 10 & R & progression score\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_paired.tex
========================================================================

\begin{table*}[t]\centering\small
\caption{Same-forward regression initialization effects over twenty paired seeds: TreePINN minus same-graph He validation RMSE, mean $\pm$ sample SD of seed-level differences. Negative favors TreePINN. Early averages epochs 1--10 within each seed. These are paired effects, not competing predictor scores; stages and target units are not pooled or ranked. Wins count lower epoch-50 error.}
\label{tab:init-paired}
\begin{tabular}{lrrrr}\toprule
Task (target unit) & Initial difference & Early difference & Epoch-50 difference & Wins\\\midrule
California ($10^5$ USD) & $-0.5266\pm0.2925$ & $-0.0591\pm0.0172$ & $-0.0137\pm0.0169$ & 16/20\\
Diabetes (score) & $-37.4927\pm26.8507$ & $-4.6496\pm5.6042$ & $3.9022\pm6.8401$ & 6/20\\
Airfoil (dB) & $-3.9110\pm1.8962$ & $-1.6067\pm0.3626$ & $-0.8174\pm0.3212$ & 20/20\\
Concrete (MPa) & $-7.8258\pm3.5104$ & $-3.4112\pm0.8126$ & $-1.0943\pm0.5859$ & 20/20\\
Protein (RMSD) & $-2.8680\pm2.2305$ & $-0.0343\pm0.0434$ & $0.0051\pm0.0702$ & 9/20\\
Gas CO (mg/m$^3$) & $-1.5977\pm1.2536$ & $-0.0713\pm0.0338$ & $-0.0478\pm0.1118$ & 13/20\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/initialization_reg_full.tex
========================================================================

\begin{table*}[t]\centering\small
\caption{Complete regression panel: six main tasks with twenty paired seeds and three supplementary exploratory tasks with three seeds. Values are fixed-epoch-50 validation RMSE, mean $\pm$ sample SD. Columns retain target units. Best means are bold and second distinct means italic within each task using unrounded means. SF denotes incompatible DJINN shape, excluded from ranking.}
\label{tab:init-reg-full}
\begin{tabular}{lrrrrr}
\toprule
Initialization & \shortstack{Airfoil\\dB\\$n=20$} & \shortstack{California\\$10^5$ USD\\$n=20$} & \shortstack{Superconductor\\K\\$n=3$} & \shortstack{Gas CO\\mg/m$^3$\\$n=20$} & \shortstack{Concrete\\MPa\\$n=20$}\\
\midrule
Tanh random & $2.877\pm0.400$ & $0.550\pm0.024$ & $\mathbf{12.493\pm0.764}$ & $\mathit{1.155\pm0.093}$ & $6.241\pm0.567$\\
ReLU random & $\mathit{2.743\pm0.373}$ & $0.558\pm0.025$ & SF & $1.178\pm0.094$ & $\mathit{5.929\pm0.521}$\\
He (same graph) & $2.935\pm0.325$ & $\mathit{0.548\pm0.022}$ & $13.445\pm0.314$ & $1.194\pm0.128$ & $6.636\pm0.692$\\
STBI & $2.850\pm0.323$ & $0.563\pm0.018$ & $13.436\pm0.665$ & $1.174\pm0.101$ & $6.309\pm0.463$\\
DJINN & $4.267\pm0.220$ & $0.633\pm0.027$ & SF & $1.232\pm0.093$ & $8.366\pm0.873$\\
TreePINN & $\mathbf{2.117\pm0.245}$ & $\mathbf{0.534\pm0.016}$ & $\mathit{13.062\pm0.553}$ & $\mathbf{1.146\pm0.107}$ & $\mathbf{5.541\pm0.546}$\\
\bottomrule
\end{tabular}

\medskip
\begin{tabular}{lrrrr}
\toprule
Initialization & \shortstack{Protein\\RMSD\\$n=20$} & \shortstack{Diamonds\\$\log(1+\mathrm{price}/\mathrm{USD})$\\$n=3$} & \shortstack{Airbnb Berlin\\USD\\$n=3$} & \shortstack{Diabetes\\score\\$n=20$}\\
\midrule
Tanh random & $4.088\pm0.068$ & $0.134\pm0.032$ & $201.115\pm31.541$ & $56.121\pm4.420$\\
ReLU random & $4.061\pm0.064$ & $0.114\pm0.007$ & $\mathbf{199.042\pm32.191}$ & $57.219\pm3.660$\\
He (same graph) & $\mathbf{4.024\pm0.061}$ & $\mathit{0.110\pm0.006}$ & $\mathit{199.664\pm32.240}$ & $61.532\pm5.604$\\
STBI & $4.212\pm0.078$ & $0.116\pm0.004$ & $201.515\pm31.725$ & $\mathit{55.247\pm3.683}$\\
DJINN & $4.663\pm0.072$ & $0.128\pm0.020$ & $202.164\pm31.806$ & $\mathbf{53.828\pm3.418}$\\
TreePINN & $\mathit{4.029\pm0.066}$ & $\mathbf{0.099\pm0.004}$ & $201.565\pm31.073$ & $65.435\pm4.858$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/main_comparison.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{Bank Marketing and Volkert: Macro-F1 (\%), mean $\pm$ sample SD over ten paired seeds. Early is the normalized VAL E1--10 AUC; final is fixed-E50 TEST. Different activation families retain their own random controls. These common-shape, single-tree adaptations are not the full original baseline protocols.}
\label{tab:main}
\begin{tabular}{lrrrr}
\toprule
 & \multicolumn{2}{c}{Bank Marketing} & \multicolumn{2}{c}{Volkert}\\
Method & Early VAL & E50 TEST & Early VAL & E50 TEST\\
\midrule
TreePINN & $70.713\pm1.184$ & $73.090\pm1.189$ & $45.115\pm1.120$ & $52.350\pm1.095$\\
Glorot & $65.397\pm0.804$ & $69.934\pm1.524$ & $52.079\pm0.436$ & $56.185\pm0.588$\\
Glorot/He hybrid & $70.506\pm0.863$ & $71.606\pm1.127$ & $54.657\pm0.270$ & $58.230\pm0.322$\\
Orthogonal & $67.249\pm0.847$ & $70.027\pm1.243$ & $52.294\pm0.534$ & $55.669\pm0.431$\\
Affine-LSUV & $68.497\pm1.270$ & $71.101\pm1.283$ & $52.244\pm0.603$ & $55.908\pm0.745$\\
STBI & $69.044\pm2.337$ & $70.482\pm1.765$ & $39.904\pm1.327$ & $47.415\pm0.991$\\
STBI random (Tanh) & $68.402\pm1.344$ & $71.186\pm1.855$ & $54.090\pm0.388$ & $60.289\pm0.709$\\
DJINN & $66.032\pm3.253$ & $70.056\pm1.675$ & $45.459\pm0.851$ & $59.122\pm0.627$\\
DJINN random (ReLU) & $68.959\pm0.889$ & $71.113\pm1.162$ & $56.524\pm0.206$ & $58.521\pm0.630$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/regression_comparison.tex
========================================================================

\begin{table}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{Regression VAL RMSE: TreePINN minus its same-forward random controls, in original target units. Negative favors TreePINN. California units are $10^5$ dollars; Diabetes uses the original progression score. Early is the arithmetic E1--10 mean, not selected checkpoints.}
\label{tab:regression}
\begin{tabular}{llrrr}
\toprule
Dataset & Control & E0 & Early & E50\\
\midrule
California & Glorot & -0.2910 & -0.0130 & -0.0019\\
California & He family & -0.3217 & -0.0089 & +0.0042\\
Diabetes & Glorot & -43.7303 & -3.0445 & +8.5830\\
Diabetes & He family & -45.1682 & -5.9746 & +4.2026\\
\bottomrule
\end{tabular}
\end{table}

========================================================================
tables/regression_full.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{Complete predeclared regression contrasts: VAL RMSE differences, initializer minus its native-activation control. The E50 interval is a descriptive mean-difference t(9) interval across overlapping splits, without multiplicity correction; it is not a confirmatory significance test. Negative favors the initializer.}
\label{tab:regression-full}
\begin{tabular}{llrrrrr}
\toprule
Dataset & Initializer/control & E0 & Early & E50 & E50 interval & Wins\\
\midrule
California & TreePINN/Glorot & -0.2910 & -0.0130 & -0.0019 & -0.0216, +0.0179 & 5/10\\
California & TreePINN/He family & -0.3217 & -0.0089 & +0.0042 & -0.0073, +0.0157 & 6/10\\
California & STBI/Tanh random & -0.2212 & -0.0640 & +0.0127 & -0.0041, +0.0295 & 2/10\\
California & DJINN/Glorot & +0.1587 & +0.0376 & +0.0790 & +0.0614, +0.0966 & 0/10\\
California & DJINN/He & +0.0589 & +0.0337 & +0.0770 & +0.0598, +0.0941 & 0/10\\
Diabetes & TreePINN/Glorot & -43.7303 & -3.0445 & +8.5830 & +3.0862, +14.0798 & 1/10\\
Diabetes & TreePINN/He family & -45.1682 & -5.9746 & +4.2026 & +0.6547, +7.7505 & 2/10\\
Diabetes & STBI/Tanh random & -6.4999 & +0.8822 & -0.3376 & -3.0853, +2.4100 & 6/10\\
Diabetes & DJINN/Glorot & +35.0422 & +17.1629 & -2.3332 & -3.5877, -1.0787 & 9/10\\
Diabetes & DJINN/He & +26.1067 & +16.7664 & -3.9477 & -5.1242, -2.7712 & 10/10\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
tables/support_comparison.tex
========================================================================

\begin{table*}[t]
\centering
\small
\setlength{\tabcolsep}{3.5pt}
\caption{Completed support study: E50 VAL Macro-F1 (\%), mean $\pm$ sample SD; 150 fits. This independent panel uses its own canonical trajectories. Internal support severely harms Spambase and is not a default component.}
\label{tab:support}
\begin{tabular}{lrrr}
\toprule
Dataset & Core & Output support & Internal support\\
\midrule
Banknote & $100.000\pm0.000$ & $100.000\pm0.000$ & $100.000\pm0.000$\\
Breast Cancer & $95.367\pm1.545$ & $95.271\pm1.446$ & $95.642\pm1.649$\\
Digits & $95.826\pm1.236$ & $95.858\pm1.296$ & $95.831\pm1.082$\\
Spambase & $87.491\pm17.487$ & $87.500\pm17.505$ & $54.234\pm26.538$\\
Wine & $94.445\pm3.785$ & $94.706\pm3.499$ & $94.424\pm3.396$\\
\bottomrule
\end{tabular}
\end{table*}

========================================================================
Original bibliography database (including unused entries)
========================================================================

@article{RP01,
  author  = "Li, Haoling and Song, Jie and Xue, Mengqi and Zhang, Haofei and Song, Mingli",
  year    = 2024,
  title   = "{A Survey of Neural Trees: Co-Evolving Neural Networks and Decision Trees}",
  journal = "{IEEE Transactions on Neural Networks and Learning Systems}",
  doi     = "10.1109/TNNLS.2024.3446891",
}

@article{RP02,
  author  = "Humbird, Kelli D. and Peterson, J. Luc and McClarren, Ryan G.",
  year    = 2019,
  title   = "{Deep Neural Network Initialization With Decision Trees}",
  journal = "{IEEE Transactions on Neural Networks and Learning Systems}",
  volume  = 30,
  number  = 5,
  pages   = "1286--1295",
  doi     = "10.1109/TNNLS.2018.2869694",
}

@article{RP03,
  author  = "Wu, Mike and Parbhoo, Sonali and Hughes, Michael C. and Roth, Volker and Doshi-Velez, Finale",
  year    = 2021,
  title   = "{Optimizing for Interpretability in Deep Neural Networks with Tree Regularization}",
  journal = "{Journal of Artificial Intelligence Research}",
  volume  = 72,
  pages   = "1--37",
  doi     = "10.1613/JAIR.1.12558",
}

@article{RP06,
  author  = "Sethi, Ishwar K.",
  year    = 1990,
  title   = "{Entropy Nets: From Decision Trees to Neural Networks}",
  journal = "{Proceedings of the IEEE}",
  volume  = 78,
  number  = 10,
  pages   = "1605--1613",
  doi     = "10.1109/5.58346",
}

@techreport{RP07,
  author      = "Banerjee, Arunava",
  year        = 1990,
  title       = "{Initializing Neural Networks Using Decision Trees}",
  institution = "Rutgers University",
  type        = "Technical Report",
  number      = "LCSR-TR-229",
  doi         = "10.7282/t3-ppct-jv87",
  url         = "https://doi.org/10.7282/t3-ppct-jv87",
}

@article{RP08,
  author  = "Ivanova, Irena and Kubat, Miroslav",
  year    = 1995,
  title   = "{Initialization of Neural Networks by Means of Decision Trees}",
  journal = "{Knowledge-Based Systems}",
  volume  = 8,
  number  = 6,
  pages   = "333--344",
  doi     = "10.1016/0950-7051(96)81917-4",
}

@article{RP10,
  author  = "Setiono, Rudy and Leow, Wee Kheng",
  year    = 1999,
  title   = "{On Mapping Decision Trees and Neural Networks}",
  journal = "{Knowledge-Based Systems}",
  volume  = 12,
  number  = 3,
  pages   = "95--99",
  doi     = "10.1016/S0950-7051(99)00009-X",
}

@article{RP11,
  author  = "Biau, Gerard and Scornet, Erwan and Welbl, Johannes",
  year    = 2019,
  title   = "{Neural Random Forests}",
  journal = "{Sankhya A}",
  volume  = 81,
  number  = 2,
  pages   = "347--386",
  doi     = "10.1007/s13171-018-0133-y",
}

@inproceedings{RP17,
  author    = "Glorot, Xavier and Bengio, Yoshua",
  year      = 2010,
  title     = "{Understanding the Difficulty of Training Deep Feedforward Neural Networks}",
  booktitle = "{Proceedings of the Thirteenth International Conference on Artificial Intelligence and Statistics}",
  series    = "{Proceedings of Machine Learning Research}",
  volume    = 9,
  pages     = "249--256",
  publisher = "{PMLR}",
}

@inproceedings{RP18,
  author    = "He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian",
  year      = 2015,
  title     = "{Delving Deep into Rectifiers: Surpassing Human-Level Performance on ImageNet Classification}",
  booktitle = "{Proceedings of the IEEE International Conference on Computer Vision}",
  pages     = "1026--1034",
  doi       = "10.1109/ICCV.2015.123",
}

@inproceedings{RP19,
  author    = "Mishkin, Dmytro and Matas, Jiri",
  year      = 2016,
  title     = "{All You Need Is a Good Init}",
  booktitle = "{International Conference on Learning Representations}",
  url       = "https://arxiv.org/abs/1511.06422",
}

@book{RP20,
  author    = "Breiman, Leo and Friedman, Jerome H. and Olshen, Richard A. and Stone, Charles J.",
  year      = 1984,
  title     = "{Classification and Regression Trees}",
  address   = "Belmont, Calif.",
  publisher = "Wadsworth",
}

@article{RP21,
  author  = "Breiman, Leo",
  year    = 2001,
  title   = "{Random Forests}",
  journal = "{Machine Learning}",
  volume  = 45,
  number  = 1,
  pages   = "5--32",
  doi     = "10.1023/A:1010933404324",
}

@misc{RP25,
  author        = "Aytekin, Caglar",
  year          = 2022,
  title         = "{Neural Networks are Decision Trees}",
  eprint        = "2210.05189",
  archivePrefix = "arXiv",
  primaryClass  = "cs.LG",
  url           = "https://arxiv.org/abs/2210.05189",
}

@inproceedings{RP32,
  author    = "Lutz, Patrick and Arnould, Ludovic and Boyer, Claire and Scornet, Erwan",
  year      = 2023,
  title     = "{Sparse Tree-Based Initialization for Neural Networks}",
  booktitle = "{The Eleventh International Conference on Learning Representations}",
  url       = "https://openreview.net/forum?id=78xgBm6ckZr",
}

@inproceedings{RP33,
  author    = "Dawer, Gitesh and Guo, Yangzi and Liu, Sida and Barbu, Adrian",
  year      = 2020,
  title     = "{Neural Rule Ensembles: Encoding Sparse Feature Interactions into Neural Networks}",
  booktitle = "{Proceedings of the International Joint Conference on Neural Networks}",
  pages     = "1--8",
  publisher = "{IEEE}",
  doi       = "10.1109/IJCNN48605.2020.9206956",
}

@article{RP35,
  author  = "Rodriguez Salas, Dalia and M{\"u}rschberger, Nicolas and Ravikumar, Nishant and Seuret, Mathias and Maier, Andreas",
  year    = 2020,
  title   = "{Mapping Ensembles of Trees to Sparse, Interpretable Multilayer Perceptron Networks}",
  journal = "{SN Computer Science}",
  volume  = 1,
  number  = 5,
  pages   = "252",
  doi     = "10.1007/s42979-020-00268-y",
}

@misc{RP36,
  author        = "Frosst, Nicholas and Hinton, Geoffrey",
  year          = 2017,
  title         = "{Distilling a Neural Network Into a Soft Decision Tree}",
  eprint        = "1711.09784",
  archivePrefix = "arXiv",
  primaryClass  = "cs.LG",
  url           = "https://arxiv.org/abs/1711.09784",
}

@misc{RP43,
  author        = "Fuhl, Wolfgang",
  year          = 2023,
  title         = "{An Initialization Schema for Neuronal Networks on Tabular Data}",
  eprint        = "2311.03996",
  archivePrefix = "arXiv",
  primaryClass  = "cs.LG",
  url           = "https://arxiv.org/abs/2311.03996",
}

@inproceedings{EditableXAI,
  author    = "Chen, Haoyang and Bai, Jingwen and Tian, Fang and Lim, Brian Y.",
  year      = 2026,
  title     = "{Editable XAI: Toward Bidirectional Human-AI Alignment with Co-Editable Explanations of Interpretable Attributes}",
  booktitle = "{Proceedings of the 2026 CHI Conference on Human Factors in Computing Systems}",
  series    = "{CHI '26}",
  pages     = "1--37",
  address   = "New York, NY, USA",
  publisher = "ACM",
  doi       = "10.1145/3772318.3791375",
  url       = "https://doi.org/10.1145/3772318.3791375",
}

@article{towell1994kbann,
  author  = "Towell, Geoffrey G. and Shavlik, Jude W.",
  year    = 1994,
  title   = "{Knowledge-Based Artificial Neural Networks}",
  journal = "Artificial Intelligence",
  volume  = 70,
  number  = "1--2",
  pages   = "119--165",
  doi     = "10.1016/0004-3702(94)90105-8",
  url     = "https://www.sciencedirect.com/science/article/pii/0004370294901058",
}

@inproceedings{ribeiro2016lime,
  author    = "Ribeiro, Marco Tulio and Singh, Sameer and Guestrin, Carlos",
  year      = 2016,
  title     = "{``Why Should I Trust You?'': Explaining the Predictions of Any Classifier}",
  booktitle = "Proceedings of the 22nd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining {(KDD)}",
  pages     = "1135--1144",
  address   = "San Francisco, Calif.",
  publisher = "ACM",
  doi       = "10.1145/2939672.2939778",
  url       = "https://doi.org/10.1145/2939672.2939778",
}

@misc{hopkins1999spambase,
  author       = "Hopkins, Mark and Reeber, Erik and Forman, George and Suermondt, Jaap",
  year         = 1999,
  title        = "{Spambase}",
  howpublished = "{UCI Machine Learning Repository}",
  doi          = "10.24432/C53G6X",
  url          = "https://archive.ics.uci.edu/dataset/94/spambase",
  note         = "{Dataset}",
}

@inproceedings{anguita2013har,
  author    = "Anguita, Davide and Ghio, Alessandro and Oneto, Luca and Parra, Xavier and Reyes-Ortiz, Jorge Luis",
  year      = 2013,
  title     = "{A Public Domain Dataset for Human Activity Recognition Using Smartphones}",
  booktitle = "Proceedings of the 21st European Symposium on Artificial Neural Networks, Computational Intelligence and Machine Learning {(ESANN 2013)}",
  pages     = "437--442",
  address   = "Bruges, Belgium",
}

@inproceedings{guyon2004madelon,
  author    = "Guyon, Isabelle and Gunn, Steve and Ben-Hur, Asa and Dror, Gideon",
  year      = 2004,
  title     = "{Result Analysis of the NIPS 2003 Feature Selection Challenge}",
  booktitle = "Advances in Neural Information Processing Systems",
  volume    = 17,
  publisher = "MIT Press",
  url       = "https://papers.nips.cc/paper/2728-result-analysis-of-the-nips-2003-feature-selection-challenge",
}

@misc{becker1996adult,
  author       = "Becker, Barry and Kohavi, Ron",
  year         = 1996,
  title        = "{Adult}",
  howpublished = "{UCI Machine Learning Repository}",
  doi          = "10.24432/C5XW20",
  url          = "https://archive.ics.uci.edu/dataset/2/adult",
  note         = "{Dataset}",
}

@misc{brooks1989airfoil,
  author       = "Brooks, Thomas and Pope, D. Stuart and Marcolini, Michael",
  year         = 1989,
  title        = "{Airfoil Self-Noise}",
  howpublished = "{UCI Machine Learning Repository}",
  doi          = "10.24432/C5VW2C",
  url          = "https://archive.ics.uci.edu/dataset/291/airfoil+self",
  note         = "{Dataset}",
}

@article{pace1997sparse,
  author  = "Pace, R. Kelley and Barry, Ronald",
  year    = 1997,
  title   = "{Sparse Spatial Autoregressions}",
  journal = "Statistics and Probability Letters",
  volume  = 33,
  number  = 3,
  pages   = "291--297",
  doi     = "10.1016/S0167-7152(96)00140-X",
}

@article{hamidieh2018superconductivity,
  author  = "Hamidieh, Kam",
  year    = 2018,
  title   = "{A Data-Driven Statistical Model for Predicting the Critical Temperature of a Superconductor}",
  journal = "Computational Materials Science",
  volume  = 154,
  pages   = "346--354",
  doi     = "10.1016/j.commatsci.2018.07.052",
}

@article{kaya2019gas,
  author  = "Kaya, Heysem and T{\"u}fekci, P{\i}nar and Uzun, Erdin{\c c}",
  year    = 2019,
  title   = "{Predicting CO and NOx Emissions from Gas Turbines: Novel Data and a Benchmark PEMS}",
  journal = "Turkish Journal of Electrical Engineering and Computer Sciences",
  volume  = 27,
  number  = 6,
  pages   = "4783--4796",
  doi     = "10.3906/elk-1807-87",
}
@inproceedings{DataDependentInit2016,
  author = {Kr{\"a}henb{\"u}hl, Philipp and Doersch, Carl and Donahue, Jeff and Darrell, Trevor},
  title = {Data-dependent Initializations of Convolutional Neural Networks},
  booktitle = {International Conference on Learning Representations},
  year = {2016},
  url = {https://arxiv.org/abs/1511.06856v3}
}
@misc{AdaptiveActivation2019,
  author = {Jagtap, Ameya D. and Karniadakis, George Em},
  title = {Adaptive activation functions accelerate convergence in deep and physics-informed neural networks},
  year = {2019},
  note = {arXiv:1906.01170},
  url = {https://arxiv.org/abs/1906.01170}
}
@misc{NeuralRandomForests2018,
  author = {Biau, G{\'e}rard and Scornet, Erwan and Welbl, Johannes},
  title = {Neural Random Forests},
  year = {2018},
  note = {arXiv:1604.07143v2},
  url = {https://arxiv.org/abs/1604.07143v2}
}

@misc{UCIRepository2023,
 author = {Kelly, Markelle and Longjohn, Rachel and Nottingham, Kolby},
 title = {{UCI Machine Learning Repository}},
 year = {2023},
 url = {https://archive.ics.uci.edu},
 note = {Dataset IDs and frozen source identities are specified in the supplement}
}

@techreport{nadeau1999inference,
  author = {Nadeau, Claude and Bengio, Yoshua},
  title = {Inference for the Generalization Error},
  institution = {CIRANO},
  number = {99s-25},
  year = {1999}
}
@article{demsar2006statistical,
  author = {Dem{\v{s}}ar, Janez},
  title = {Statistical Comparisons of Classifiers over Multiple Data Sets},
  journal = {Journal of Machine Learning Research},
  volume = {7},
  pages = {1--30},
  year = {2006}
}

